ChipExpert: The Open-Source Integrated-Circuit-Design-Specific Large Language Model

The field of integrated circuit (IC) design is highly specialized, presenting significant barriers to entry and research and development challenges. Although large language models (LLMs) have achieved remarkable success in various domains, existing LLMs often fail to meet the specific needs of students, engineers, and researchers. Consequently, the potential of LLMs in the IC design domain remains largely unexplored. To address these issues, we introduce ChipExpert, the first open-source, instructional LLM specifically tailored for the IC design field. ChipExpert is trained on one of the current best open-source base model (Llama-3 8B). The entire training process encompasses several key stages, including data preparation, continue pre-training, instruction-guided supervised fine-tuning, preference alignment, and evaluation. In the data preparation stage, we construct multiple high-quality custom datasets through manual selection and data synthesis techniques. In the subsequent two stages, ChipExpert acquires a vast amount of IC design knowledge and learns how to respond to user queries professionally. ChipExpert also undergoes an alignment phase, using Direct Preference Optimization, to achieve a high standard of ethical performance. Finally, to mitigate the hallucinations of ChipExpert, we have developed a Retrieval-Augmented Generation (RAG) system, based on the IC design knowledge base. We also released the first IC design benchmark ChipICD-Bench, to evaluate the capabilities of LLMs across multiple IC design sub-domains. Through comprehensive experiments conducted on this benchmark, ChipExpert demonstrated a high level of expertise in IC design knowledge Question-and-Answer tasks.

==> CREADY.TXT <==
---ELECTRONIC LETTERS ON COMPUTER VISION AND IMAGE ANALYSIS (ELCVIA)---
                    *** CAMERA READY VERSION  ***


When your article is accepted, ELCVIA Board will give you
the following information which you must fill to make 
the Camera  Ready version:


* LATEX 2e, LATEX 2.09 VERSIONS:

    1) Volume, Number, Initial and Final pages, Year

In the beginning of sample Latex Document you can find the
following instructions:
% INFORMATION TO FILL IN CAMERA READY VERSION
%-------------------------------------------------------------------
\newcommand{\vol}{0}            % Number of Volume (default 0)
\newcommand{\num}{0}            % Number (default 0)
\setcounter{page}{1}            % First page (default 1)
\newcommand{\begpag}{\thepage}  
\newcommand{\finpag}{7}         % Last Page
\newcommand{\yearp}{2000}       % Year of the issue (default 2000)
%-------------------------------------------------------------------


    2) Name of Associate Editor of your article (Initial surname and Name)

In the beginning of sample Latex Document you can find the
following instructions:
% INFORMATION TO FILL IN CAMERA READY VERSION
%--------------------------------------------------------------------
% name of Associate Editor given when article is accepted
\footnote[0]{\noindent Recommended for acceptance by $<$name$>$} 
%--------------------------------------------------------------------


    3) Received, revision (optional) and accepted dates.

In the beginning of sample Latex Document you can find the
following instructions:
% INFORMATION TO FILL IN CAMERA READY VERSION
%------------------------------------------------------------------
% Received, revised and accepted dates
\centerline{\small Received 1 January 2000; revised 1 January 2000; 
accepted 1 January 2000}

You must insert the name given by ELCVIA board in format initial surname
and name (example: E. Marti)



* WORD VERSION: You must change in .doc file

   1) Volume, Number, Initial and Final pages, Year

   2) Name of Associate Editor of your article (Initial surname and Name)
You must insert the name given by ELCVIA board in format initial surname
and name (example: E. Marti)

   3) Received, revision (optional) and accepted dates.


* LATEX and WORD versions:

You can insert some footnotes in the first page after the "Correspondence to"
footnote but before "Recommended for acceptance...".


For any questions, problems or coments send an E-mail to: 
elcvia@cvc.uab.es with subject: 'Article Formats'.


                             Bellaterra, SEPTEMBER 2002


==> README.TXT <==

---ELECTRONIC LETTERS ON COMPUTER VISION AND IMAGE ANALYSIS (ELCVIA)---


* ELCVIA STYLE FILES IN LATEX 2e ----------------------------------

  - ELCVIA.STY: Style file (margins, captions, etc.),
               which use the style file ARTCAST.CLS

  - ARTiCLE.CLS: Standard style file in Latex2e.

  - ARTICLE.STY: Standard style file in Latex2e used with
                  'ARTICLE.CLS'.

  - ELCVIA2e.TEX: Sample file of ELCVIA article in Latex2e.

  - ELCVIA2e.PDF: Sample file of ELCVIA article in PDF format.

  - PSFIG.STY: Style file which allows to include EPS files
                in Latex files using

           \psfig{figure=file.eps,width=10cm} or
           \psfig{figure=file.eps,height=4cm}


* ELCVIA STYLE FILES IN LATEX 2.09 --------------------------------

  - ELCVIA.STY: Style File (margins, captions, etc.),
               which use the style file ARTICLE.STY

  - ELCVIA209.TEX: Sample file of ELCVIA article in Latex 2.09.

  - ELCVIA209.PDF: Sample file of ELCVIA article in PDF format.

  - PSFIG.STY: Style file which allows to include EPS files
                in Latex files using

           \psfig{figure=file.eps,width=10cm} or
           \psfig{figure=file.eps,height=4cm}

  - CREADY.TXT: Intructions to Camera Ready Format when the article
                is accepted.

  - README.STY: This file


* ELCVIA STYLE FILES IN WORD 2000 ----------------------------------

  - ELCVIA.DOC: Sample file of ELCVIA article in Word 2000

  - ELCVIA.PDF: Sample file of ELCVIA article in PDF format.

  - ELCVIA.DOT: ELCVIA Standard style file in Word 2000.


For any questions, problems or coments send an E-mail to: 
elcvia@cvc.uab.es with subject: 'Article Formats'.


                             Bellaterra, SEPTEMBER 2002

